Prioritized Multi-stream Traffic in Uplink IoT Networks: Spatially Interacting Vacation Queues

Massive Internet of Things (IoT) is foreseen to introduce plethora of applications for a fully connected world. Heterogeneous traffic is envisaged, where packets generated at each IoT device should be differentiated and served according to their priority. This paper develops a novel priority-aware spatiotemporal mathematical model to characterize massive IoT networks with uplink prioritized multistream traffic (PMT). Particularly, stochastic geometry is utilized to account for the macroscopic network wide mutual interference between the coexisting IoT devices. Discrete time Markov chains (DTMCs) are employed to track the microscopic evolution of packets within each priority stream at each device. To alleviate the curse of dimensionality, we decompose the prioritized queueing model at each device to a single-queue system with server vacation. To this end, the IoT network with PMT is modeled as spatially interacting vacation queues. Interactions between queues, in terms of the packet departure probabilities, occur due to mutual interference. Service vacations occur to lower priority packets to address higher priority packets. Based on the proposed model, dedicated and shared channel access strategies for different priority classes are presented and compared. The results show that shared access provides better performance when considering the transmission success probability, queues overflow probability and latency.

==> simulation_results/figures/Pareto_regions/figa_dedicated_10.txt <==
x	y 
0	1  
0.01	0.76  
0.02	0.696  
0.03	0.658571428571428  
0.04	0.63  
0.05	0.575555555555555  
0.06	0.557777777777778  
0.07	0.541111111111111  
0.08	0.525555555555556  
0.09	0.51  
0.1	0.495555555555556  
0.11	0.481111111111111  
0.12	0.467777777777778  
0.13	0.455555555555555  
0.14	0.442222222222222  
0.15	0.43  
0.16	0.417777777777778  
0.17	0.405555555555556  
0.18	0.394444444444444  
0.19	0.383333333333333  
0.2	0.372222222222222  
0.21	0.361111111111111  
0.22	0.35  
0.23	0.34  
0.24	0.331111111111111  
0.25	0.322222222222222  
0.26	0.313333333333333  
0.27	0.304444444444444  
0.28	0.295555555555556  
0.29	0.286666666666667  
0.3	0.277777777777778  
0.31	0.268888888888889  
0.32	0.261111111111111  
0.33	0.252222222222222  
0.34	0.243333333333333  
0.35	0.234444444444444  
0.36	0.226666666666667  
0.37	0.218888888888889  
0.38	0.211111111111111  
0.39	0.203333333333333  
0.4	0.196666666666667  
0.41	0.188888888888889  
0.42	0.181111111111111  
0.43	0.173333333333333  
0.44	0.166666666666667  
0.45	0.158888888888889  
0.46	0.151111111111111  
0.47	0.144444444444444  
0.48	0.137777777777778  
0.49	0.13  
0.5	0.123333333333333  
0.51	0.116666666666667  
0.52	0.11  
0.53	0.102222222222222  
0.54	0.0944444444444444  
0.55	0.0866666666666667  
0.56	0.0777777777777778  
0.57	0.0688888888888889  
0.58	0.06  
0.59	0.05  
0.6	0.0411111111111111  
0.61	0.0322222222222222  
0.62	0.0244444444444444  
0.63	0.0177777777777778  
0.64	0.0122222222222222  
0.65	0.00777777777777778  
0.66	0.00444444444444444  
0.67	0.00222222222222222  
0.68	0.00111111111111111  

==> simulation_results/figures/Pareto_regions/figa_dedicated_20.txt <==
x	y 
0	1  
0.01	0.906666666666667  
0.02	0.862  
0.03	0.83  
0.04	0.803333333333333  
0.05	0.767777777777778  
0.06	0.744444444444444  
0.07	0.723333333333333  
0.08	0.704444444444444  
0.09	0.686666666666667  
0.1	0.67  
0.11	0.654444444444444  
0.12	0.64  
0.13	0.625555555555556  
0.14	0.612222222222222  
0.15	0.598888888888889  
0.16	0.586666666666667  
0.17	0.574444444444444  
0.18	0.563333333333333  
0.19	0.552222222222222  
0.2	0.541111111111111  
0.21	0.53  
0.22	0.52  
0.23	0.51  
0.24	0.5  
0.25	0.49  
0.26	0.48  
0.27	0.47  
0.28	0.46  
0.29	0.45  
0.3	0.44  
0.31	0.43  
0.32	0.421111111111111  
0.33	0.412222222222222  
0.34	0.403333333333333  
0.35	0.394444444444444  
0.36	0.385555555555556  
0.37	0.376666666666667  
0.38	0.368888888888889  
0.39	0.361111111111111  
0.4	0.353333333333333  
0.41	0.344444444444444  
0.42	0.336666666666667  
0.43	0.328888888888889  
0.44	0.321111111111111  
0.45	0.314444444444444  
0.46	0.307777777777778  
0.47	0.3  
0.48	0.292222222222222  
0.49	0.285555555555556  
0.5	0.278888888888889  
0.51	0.271111111111111  
0.52	0.264444444444444  
0.53	0.257777777777778  
0.54	0.25  
0.55	0.243333333333333  
0.56	0.236666666666667  
0.57	0.23  
0.58	0.223333333333333  
0.59	0.216666666666667  
0.6	0.211111111111111  
0.61	0.204444444444444  
0.62	0.197777777777778  
0.63	0.192222222222222  
0.64	0.185555555555556  
0.65	0.178888888888889  
0.66	0.173333333333333  
0.67	0.166666666666667  
0.68	0.161111111111111  
0.69	0.154444444444444  
0.7	0.148888888888889  
0.71	0.143333333333333  
0.72	0.136666666666667  
0.73	0.131111111111111  
0.74	0.125555555555556  
0.75	0.12  
0.76	0.114444444444444  
0.77	0.107777777777778  
0.78	0.102222222222222  
0.79	0.0955555555555555  
0.8	0.09  
0.81	0.0844444444444444  
0.82	0.0788888888888889  
0.83	0.0733333333333333  
0.84	0.0666666666666667  
0.85	0.0611111111111111  
0.86	0.0555555555555556  
0.87	0.05  
0.88	0.0444444444444444  
0.89	0.0388888888888889  
0.9	0.0333333333333333  
0.91	0.0277777777777778  
0.92	0.0222222222222222  
0.93	0.0177777777777778  
0.94	0.0133333333333333  
0.95	0.01  
0.96	0.00666666666666667  
0.97	0.00285714285714286  

==> simulation_results/figures/Pareto_regions/figa_dedicated_5.txt <==
x	y 
0	0.98  
0.01	0.54  
0.02	0.442  
0.03	0.392857142857143  
0.04	0.36  
0.05	0.276666666666667  
0.06	0.263333333333333  
0.07	0.251111111111111  
0.08	0.238888888888889  
0.09	0.226666666666667  
0.1	0.214444444444444  
0.11	0.203333333333333  
0.12	0.192222222222222  
0.13	0.181111111111111  
0.14	0.17  
0.15	0.16  
0.16	0.151111111111111  
0.17	0.142222222222222  
0.18	0.133333333333333  
0.19	0.124444444444444  
0.2	0.115555555555556  
0.21	0.106666666666667  
0.22	0.0977777777777778  
0.23	0.0888888888888889  
0.24	0.0788888888888889  
0.25	0.0666666666666667  
0.26	0.0544444444444444  
0.27	0.0433333333333333  
0.28	0.0333333333333333  
0.29	0.0244444444444444  
0.3	0.0166666666666667  
0.31	0.01  
0.32	0.00444444444444444  
0.33	0.00111111111111111  

==> simulation_results/figures/Pareto_regions/figa_shared_10.txt <==
x	y 
0	1  
0.01	0.81  
0.02	0.75  
0.03	0.712857142857143  
0.04	0.684444444444444  
0.05	0.635555555555555  
0.06	0.614444444444444  
0.07	0.595555555555556  
0.08	0.578888888888889  
0.09	0.562222222222222  
0.1	0.546666666666667  
0.11	0.532222222222222  
0.12	0.518888888888889  
0.13	0.504444444444444  
0.14	0.491111111111111  
0.15	0.478888888888889  
0.16	0.466666666666667  
0.17	0.454444444444444  
0.18	0.443333333333333  
0.19	0.432222222222222  
0.2	0.421111111111111  
0.21	0.41  
0.22	0.4  
0.23	0.39  
0.24	0.38  
0.25	0.37  
0.26	0.36  
0.27	0.351111111111111  
0.28	0.342222222222222  
0.29	0.333333333333333  
0.3	0.324444444444444  
0.31	0.315555555555556  
0.32	0.306666666666667  
0.33	0.298888888888889  
0.34	0.291111111111111  
0.35	0.283333333333333  
0.36	0.274444444444444  
0.37	0.265555555555556  
0.38	0.257777777777778  
0.39	0.25  
0.4	0.242222222222222  
0.41	0.234444444444444  
0.42	0.226666666666667  
0.43	0.218888888888889  
0.44	0.211111111111111  
0.45	0.203333333333333  
0.46	0.196666666666667  
0.47	0.188888888888889  
0.48	0.181111111111111  
0.49	0.174444444444444  
0.5	0.167777777777778  
0.51	0.16  
0.52	0.153333333333333  
0.53	0.146666666666667  
0.54	0.14  
0.55	0.133333333333333  
0.56	0.126666666666667  
0.57	0.12  
0.58	0.113333333333333  
0.59	0.106666666666667  
0.6	0.1  
0.61	0.0933333333333333  
0.62	0.0866666666666667  
0.63	0.0811111111111111  
0.64	0.0744444444444444  
0.65	0.0677777777777778  
0.66	0.0622222222222222  
0.67	0.0555555555555556  
0.68	0.05  
0.69	0.0444444444444444  
0.7	0.0377777777777778  
0.71	0.0322222222222222  
0.72	0.0255555555555556  
0.73	0.02  
0.74	0.0155555555555556  
0.75	0.0111111111111111  
0.76	0.00777777777777778  
0.77	0.00444444444444444  
0.78	0.00222222222222222  
0.79	0.00111111111111111  

==> simulation_results/figures/Pareto_regions/figa_shared_20.txt <==
x	y 
0	1  
0.01	0.913333333333333  
0.02	0.87  
0.03	0.838571428571429  
0.04	0.812222222222222  
0.05	0.777777777777778  
0.06	0.753333333333333  
0.07	0.732222222222222  
0.08	0.712222222222222  
0.09	0.694444444444444  
0.1	0.677777777777778  
0.11	0.661111111111111  
0.12	0.645555555555556  
0.13	0.631111111111111  
0.14	0.617777777777778  
0.15	0.604444444444444  
0.16	0.591111111111111  
0.17	0.578888888888889  
0.18	0.566666666666667  
0.19	0.554444444444444  
0.2	0.543333333333333  
0.21	0.532222222222222  
0.22	0.521111111111111  
0.23	0.51  
0.24	0.5  
0.25	0.49  
0.26	0.48  
0.27	0.47  
0.28	0.46  
0.29	0.451111111111111  
0.3	0.442222222222222  
0.31	0.433333333333333  
0.32	0.424444444444444  
0.33	0.415555555555556  
0.34	0.406666666666667  
0.35	0.398888888888889  
0.36	0.391111111111111  
0.37	0.383333333333333  
0.38	0.374444444444444  
0.39	0.365555555555556  
0.4	0.357777777777778  
0.41	0.35  
0.42	0.342222222222222  
0.43	0.335555555555556  
0.44	0.327777777777778  
0.45	0.32  
0.46	0.312222222222222  
0.47	0.305555555555556  
0.48	0.298888888888889  
0.49	0.291111111111111  
0.5	0.284444444444444  
0.51	0.277777777777778  
0.52	0.27  
0.53	0.263333333333333  
0.54	0.256666666666667  
0.55	0.25  
0.56	0.243333333333333  
0.57	0.236666666666667  
0.58	0.23  
0.59	0.223333333333333  
0.6	0.216666666666667  
0.61	0.21  
0.62	0.203333333333333  
0.63	0.196666666666667  
0.64	0.191111111111111  
0.65	0.184444444444444  
0.66	0.177777777777778  
0.67	0.172222222222222  
0.68	0.165555555555556  
0.69	0.16  
0.7	0.154444444444444  
0.71	0.147777777777778  
0.72	0.142222222222222  
0.73	0.135555555555556  
0.74	0.13  
0.75	0.124444444444444  
0.76	0.118888888888889  
0.77	0.113333333333333  
0.78	0.106666666666667  
0.79	0.101111111111111  
0.8	0.0955555555555555  
0.81	0.09  
0.82	0.0844444444444444  
0.83	0.0788888888888889  
0.84	0.0733333333333333  
0.85	0.0677777777777778  
0.86	0.0622222222222222  
0.87	0.0577777777777778  
0.88	0.0522222222222222  
0.89	0.0477777777777778  
0.9	0.0422222222222222  
0.91	0.0377777777777778  
0.92	0.0322222222222222  
0.93	0.0277777777777778  
0.94	0.0222222222222222  
0.95	0.0177777777777778  
0.96	0.0133333333333333  
0.97	0.00857142857142857  
0.98	0.004  

==> simulation_results/figures/Pareto_regions/figa_shared_5.txt <==
x	y 
0	1  
0.01	0.63  
0.02	0.538  
0.03	0.488571428571429  
0.04	0.455555555555556  
0.05	0.38  
0.06	0.363333333333333  
0.07	0.348888888888889  
0.08	0.335555555555556  
0.09	0.322222222222222  
0.1	0.31  
0.11	0.297777777777778  
0.12	0.285555555555556  
0.13	0.274444444444444  
0.14	0.263333333333333  
0.15	0.252222222222222  
0.16	0.242222222222222  
0.17	0.232222222222222  
0.18	0.223333333333333  
0.19	0.214444444444444  
0.2	0.205555555555556  
0.21	0.196666666666667  
0.22	0.187777777777778  
0.23	0.178888888888889  
0.24	0.17  
0.25	0.161111111111111  
0.26	0.152222222222222  
0.27	0.143333333333333  
0.28	0.134444444444444  
0.29	0.125555555555556  
0.3	0.117777777777778  
0.31	0.11  
0.32	0.102222222222222  
0.33	0.0944444444444444  
0.34	0.0855555555555555  
0.35	0.0777777777777778  
0.36	0.07  
0.37	0.0622222222222222  
0.38	0.0544444444444444  
0.39	0.0466666666666667  
0.4	0.0388888888888889  
0.41	0.0311111111111111  
0.42	0.0244444444444444  
0.43	0.0188888888888889  
0.44	0.0133333333333333  
0.45	0.00888888888888889  
0.46	0.00555555555555556  
0.47	0.00333333333333333  
0.48	0.00111111111111111  

==> simulation_results/figures/Pareto_regions/figb_dedicated_0.1.txt <==
x	y
0.01	0.41  
0.02	0.4  
0.03	0.386  
0.04	0.374  
0.05	0.362  
0.06	0.348  
0.07	0.336  
0.08	0.324  
0.09	0.312  
0.1	0.3  
0.11	0.29  
0.12	0.28  
0.13	0.27  
0.14	0.26  
0.15	0.25  
0.16	0.24  
0.17	0.23  
0.18	0.22  
0.19	0.21  
0.2	0.2  
0.21	0.19  
0.22	0.18  
0.23	0.17  
0.24	0.16  
0.25	0.152  
0.26	0.144  
0.27	0.136  
0.28	0.128  
0.29	0.12  
0.3	0.11  
0.31	0.1  
0.32	0.09  
0.33	0.082  
0.34	0.074  
0.35	0.066  
0.36	0.058  
0.37	0.05  
0.38	0.04  
0.39	0.032  
0.4	0.024  
0.41	0.018  
0.42	0.014  
0.43	0.012  
0.44	0.01  

==> simulation_results/figures/Pareto_regions/figb_dedicated_0.3.txt <==
x	y
0.01	0.21  
0.02	0.2  
0.03	0.19  
0.04	0.18  
0.05	0.168  
0.06	0.156  
0.07	0.144  
0.08	0.132  
0.09	0.12  
0.1	0.11  
0.11	0.102  
0.12	0.094  
0.13	0.086  
0.14	0.078  
0.15	0.07  
0.16	0.06  
0.17	0.05  
0.18	0.04  
0.19	0.03  
0.2	0.022  
0.21	0.016  
0.22	0.012  
0.23	0.01  

==> simulation_results/figures/Pareto_regions/figb_shared_0.1.txt <==
x	y 
0.01	0.53  
0.02	0.513333333333333  
0.03	0.5  
0.04	0.486  
0.05	0.474  
0.06	0.46  
0.07	0.446  
0.08	0.434  
0.09	0.422  
0.1	0.41  
0.11	0.4  
0.12	0.388  
0.13	0.376  
0.14	0.364  
0.15	0.352  
0.16	0.34  
0.17	0.33  
0.18	0.32  
0.19	0.31  
0.2	0.3  
0.21	0.29  
0.22	0.28  
0.23	0.272  
0.24	0.264  
0.25	0.256  
0.26	0.248  
0.27	0.24  
0.28	0.23  
0.29	0.22  
0.3	0.21  
0.31	0.2  
0.32	0.19  
0.33	0.182  
0.34	0.174  
0.35	0.166  
0.36	0.158  
0.37	0.15  
0.38	0.14  
0.39	0.13  
0.4	0.122  
0.41	0.114  
0.42	0.106  
0.43	0.098  
0.44	0.09  
0.45	0.08  
0.46	0.072  
0.47	0.064  
0.48	0.056  
0.49	0.048  
0.5	0.04  
0.51	0.03  
0.52	0.022  
0.53	0.016  
0.54	0.012  
0.55	0.01  

==> simulation_results/figures/Pareto_regions/figb_shared_0.2.txt <==
x	y 
0.01	0.41  
0.02	0.396666666666667  
0.03	0.384  
0.04	0.372  
0.05	0.36  
0.06	0.35  
0.07	0.34  
0.08	0.328  
0.09	0.316  
0.1	0.304  
0.11	0.292  
0.12	0.28  
0.13	0.27  
0.14	0.26  
0.15	0.25  
0.16	0.24  
0.17	0.23  
0.18	0.22  
0.19	0.21  
0.2	0.2  
0.21	0.19  
0.22	0.182  
0.23	0.174  
0.24	0.166  
0.25	0.158  
0.26	0.15  
0.27	0.14  
0.28	0.13  
0.29	0.12  
0.3	0.11  
0.31	0.1  
0.32	0.09  
0.33	0.08  
0.34	0.072  
0.35	0.064  
0.36	0.056  
0.37	0.048  
0.38	0.04  
0.39	0.03  
0.4	0.022  
0.41	0.016  
0.42	0.012  
0.43	0.01  

==> simulation_results/figures/Pareto_regions/figb_shared_0.3.txt <==
x	y
0.01	0.31  
0.02	0.3  
0.03	0.29  
0.04	0.28  
0.05	0.27  
0.06	0.26  
0.07	0.25  
0.08	0.24  
0.09	0.23  
0.1	0.22  
0.11	0.21  
0.12	0.2  
0.13	0.19  
0.14	0.18  
0.15	0.17  
0.16	0.16  
0.17	0.15  
0.18	0.14  
0.19	0.13  
0.2	0.12  
0.21	0.11  
0.22	0.1  
0.23	0.09  
0.24	0.08  
0.25	0.07  
0.26	0.06  
0.27	0.05  
0.28	0.04  
0.29	0.03  
0.3	0.022  
0.31	0.016  
0.32	0.012  
0.33	0.01  

==> simulation_results/figures/Pareto_regions/figc_dedicated_1.txt <==
x	y 
-110	-16  
-106	-12  
-102	-8.6  
-98	-5.57142857142857  
-94	-3.33333333333333  
-90	-1.63636363636364  
-86	1.11111111111111  
-82	3.28571428571429  
-78	4.8  
-74	5.66666666666667  
-70	6  

==> simulation_results/figures/Pareto_regions/figc_dedicated_4.txt <==
x	y 
-110	-16  
-106	-12.6666666666667  
-102	-10  
-98	-8.14285714285714  
-94	-7  
-90	-6.27272727272727  
-86	-4.44444444444444  
-82	-3.42857142857143  
-78	-3  
-74	-3  
-70	-3  

==> simulation_results/figures/Pareto_regions/figc_dedicated_8.txt <==
x	y 
-110	-16  
-106	-13.3333333333333  
-102	-11.4  
-98	-10.1428571428571  
-94	-9.33333333333333  
-90	-8.72727272727273  
-86	-7.44444444444444  
-82	-6.71428571428571  
-78	-6.4  
-74	-6  
-70	-6  

==> simulation_results/figures/Pareto_regions/figc_shared_1.txt <==
x	y 
-110	-16  
-106	-12  
-102	-8.6  
-98	-5.71428571428571  
-94	-3.55555555555556  
-90	-1.59090909090909  
-86	0.555555555555556  
-82	2.57142857142857  
-78	3.8  
-74	4.33333333333333  
-70	5  

==> simulation_results/figures/Pareto_regions/figc_shared_4.txt <==
x	y 
-110	-16  
-106	-13  
-102	-10.2  
-98	-8.57142857142857  
-94	-7.55555555555556  
-90	-6.40909090909091  
-86	-5.22222222222222  
-82	-4.28571428571429  
-78	-4  
-74	-4  
-70	-4  

==> simulation_results/figures/Pareto_regions/figc_shared_8.txt <==
x	y 
-110	-17  
-106	-13.6666666666667  
-102	-11.6  
-98	-10.4285714285714  
-94	-9.66666666666667  
-90	-8.68181818181818  
-86	-7.88888888888889  
-82	-7.28571428571429  
-78	-7  
-74	-7  
-70	-7  
